TableQnA: Answering List Intent Queries With Web Tables

The web contains a vast corpus of HTML tables. They can be used to provide direct answers to many web queries. We focus on answering two classes of queries with those tables: those seeking lists of entities (e.g., `cities in california') and those seeking superlative entities (e.g., `largest city in california'). The main challenge is to achieve high precision with significant coverage. Existing approaches train machine learning models to select the answer from the candidates; they rely on textual match features between the query and the content of the table along with features capturing table quality/importance. These features alone are inadequate for achieving the above goals. Our main insight is that we can improve precision by (i) first extracting intent (structured information) from the query for the above query classes and (ii) then performing structure-aware matching (instead of just textual matching) between the extracted intent and the candidates to select the answer. We model (i) as a sequence tagging task. We leverage state-of-the-art deep neural network models with word embeddings. The model requires large scale training data which is expensive to obtain via manual labeling; we therefore develop a novel method to automatically generate the training data. For (ii), we develop novel features to compute structure-aware match and train a machine learning model. Our experiments on real-life web search queries show that (i) our intent extractor for list and superlative intent queries has significantly higher precision and coverage compared with baseline approaches and (ii) our table answer selector significantly outperforms the state-of-the-art baseline approach. This technology has been used in production by Microsoft's Bing search engine since 2016.

==> Expts/CorrOfFeatures.txt <==
(D:\Python) D:\Datashare\ParsedPipelinePaperExperiments\QTMatchingExperiments>py
thon ComputeCorrelationOfFeaturesWithLabels.py
Read 1939 qtpair instances for 1287 distinct queries
Corr for QT_NearFieldsMatchTypePlural
Query level
Counted 1000 items so far
numLabel1ColValue1 = 542 numLabel1ColValue0 = 276 numLabel0ColValue1 = 222 numLa
bel0ColValue0 = 247 numCountedSoFar = 1287
Phi coefficient = 0.2551115256044844
QT level
Counted 1000 items so far
numLabel1ColValue1 = 589 numLabel1ColValue0 = 347 numLabel0ColValue1 = 376 numLa
bel0ColValue0 = 627 numCountedSoFar = 1939
Phi coefficient = 0.42556675564454083
Corr for QT_EntityColumnNameHasEntityType
Counted 1000 items so far
numLabel1ColValue1 = 266 numLabel1ColValue0 = 552 numLabel0ColValue1 = 105 numLa
bel0ColValue0 = 364 numCountedSoFar = 1287
Phi coefficient = 0.13852951471117142
QT level
Counted 1000 items so far
numLabel1ColValue1 = 308 numLabel1ColValue0 = 628 numLabel0ColValue1 = 277 numLa
bel0ColValue0 = 726 numCountedSoFar = 1939
Phi coefficient = 0.08446210631643568
Corr for QT_EntityColumnCellHasEntityType
Counted 1000 items so far
numLabel1ColValue1 = 273 numLabel1ColValue0 = 545 numLabel0ColValue1 = 103 numLa
bel0ColValue0 = 366 numCountedSoFar = 1287
Phi coefficient = 0.15601371432582495
QT level
Counted 1000 items so far
numLabel1ColValue1 = 292 numLabel1ColValue0 = 644 numLabel0ColValue1 = 156 numLa
bel0ColValue0 = 847 numCountedSoFar = 1939
Phi coefficient = 0.2817712220653533
Corr for QT_MatchTypePlural
Counted 1000 items so far
numLabel1ColValue1 = 700 numLabel1ColValue0 = 118 numLabel0ColValue1 = 309 numLa
bel0ColValue0 = 160 numCountedSoFar = 1287
Phi coefficient = 0.35320285649309674
QT level
Counted 1000 items so far
numLabel1ColValue1 = 779 numLabel1ColValue0 = 157 numLabel0ColValue1 = 662 numLa
bel0ColValue0 = 341 numCountedSoFar = 1939
Phi coefficient = 0.3506115254912206
Corr for QT_NearFieldsMatchTypePlural, QT_EntityColumnNameHasEntityType, QT_Enti
tyColumnCellHasEntityType
Counted 1000 items so far
numLabel1ColValue1 = 623 numLabel1ColValue0 = 195 numLabel0ColValue1 = 280 numLa
bel0ColValue0 = 189 numCountedSoFar = 1287
Phi coefficient = 0.24282618670632863
QT level
Counted 1000 items so far
numLabel1ColValue1 = 694 numLabel1ColValue0 = 242 numLabel0ColValue1 = 571 numLa
bel0ColValue0 = 432 numCountedSoFar = 1939
Phi coefficient = 0.30127540135572656
Corr for QT_NearFieldsMatchTypePlural, QT_EntityColumnNameHasEntityType, QT_Enti
tyColumnCellHasEntityType, QT_MatchTypePlural
Counted 1000 items so far
numLabel1ColValue1 = 727 numLabel1ColValue0 = 91 numLabel0ColValue1 = 333 numLab
el0ColValue0 = 136 numCountedSoFar = 1287
Phi coefficient = 0.35619282848354633
QT level
Counted 1000 items so far
numLabel1ColValue1 = 810 numLabel1ColValue0 = 126 numLabel0ColValue1 = 704 numLa
bel0ColValue0 = 299 numCountedSoFar = 1939
Phi coefficient = 0.3624032476420464
Corr for PremodifierPostmodifierMatch
Counted 1000 items so far
numLabel1ColValue1 = 751 numLabel1ColValue0 = 67 numLabel0ColValue1 = 413 numLab
el0ColValue0 = 56 numCountedSoFar = 1287
Phi coefficient = 0.08313368525997004
QT level
Counted 1000 items so far
numLabel1ColValue1 = 861 numLabel1ColValue0 = 75 numLabel0ColValue1 = 919 numLab
el0ColValue0 = 84 numCountedSoFar = 1939
Phi coefficient = 0.009598106219787374
Corr for QT_NearFieldsMatchTypePlural, QT_EntityColumnNameHasEntityType, QT_Enti
tyColumnCellHasEntityType, QT_MatchTypePlural, PremodifierPostmodifierMatch
Counted 1000 items so far
numLabel1ColValue1 = 807 numLabel1ColValue0 = 11 numLabel0ColValue1 = 444 numLab
el0ColValue0 = 25 numCountedSoFar = 1287
Phi coefficient = 0.21025855627470266
QT level
Counted 1000 items so far
numLabel1ColValue1 = 922 numLabel1ColValue0 = 14 numLabel0ColValue1 = 963 numLab
el0ColValue0 = 40 numCountedSoFar = 1939
Phi coefficient = 0.14853943381555818
Corr for NumTokensInPageTitle
Counted 1000 items so far
numLabel1ColValue1 = 787 numLabel1ColValue0 = 31 numLabel0ColValue1 = 444 numLab
el0ColValue0 = 25 numCountedSoFar = 1287
Phi coefficient = 0.04883664287345708
QT level
Counted 1000 items so far
numLabel1ColValue1 = 902 numLabel1ColValue0 = 34 numLabel0ColValue1 = 944 numLab
el0ColValue0 = 59 numCountedSoFar = 1939
Phi coefficient = 0.0869735729527527
Corr for NumTokensInTableTitle
Counted 1000 items so far
numLabel1ColValue1 = 45 numLabel1ColValue0 = 773 numLabel0ColValue1 = 26 numLabe
l0ColValue0 = 443 numCountedSoFar = 1287
Phi coefficient = -0.0011188191596533472
QT level
Counted 1000 items so far
numLabel1ColValue1 = 52 numLabel1ColValue0 = 884 numLabel0ColValue1 = 42 numLabe
l0ColValue0 = 961 numCountedSoFar = 1939
Phi coefficient = 0.045721973019717935
Corr for NumTokensInAttrNames
Counted 1000 items so far
numLabel1ColValue1 = 446 numLabel1ColValue0 = 372 numLabel0ColValue1 = 224 numLa
bel0ColValue0 = 245 numCountedSoFar = 1287
Phi coefficient = 0.08385291451113588
QT level
Counted 1000 items so far
numLabel1ColValue1 = 508 numLabel1ColValue0 = 428 numLabel0ColValue1 = 470 numLa
bel0ColValue0 = 533 numCountedSoFar = 1939
Phi coefficient = 0.11096299469439085
Corr for NumTokensInLeftmostCol
Counted 1000 items so far
numLabel1ColValue1 = 254 numLabel1ColValue0 = 564 numLabel0ColValue1 = 140 numLa
bel0ColValue0 = 329 numCountedSoFar = 1287
Phi coefficient = 0.015763474182269407
QT level
Counted 1000 items so far
numLabel1ColValue1 = 276 numLabel1ColValue0 = 660 numLabel0ColValue1 = 278 numLa
bel0ColValue0 = 725 numCountedSoFar = 1939
Phi coefficient = 0.0283390729941591
Corr for NumTokensSecondToLeftmostCol
Counted 1000 items so far
numLabel1ColValue1 = 263 numLabel1ColValue0 = 555 numLabel0ColValue1 = 146 numLa
bel0ColValue0 = 323 numCountedSoFar = 1287
Phi coefficient = 0.01327074417210315
QT level
Counted 1000 items so far
numLabel1ColValue1 = 293 numLabel1ColValue0 = 643 numLabel0ColValue1 = 232 numLa
bel0ColValue0 = 771 numCountedSoFar = 1939
Phi coefficient = 0.13613798041309863
Corr for NumTokensInOtherCells
Counted 1000 items so far
numLabel1ColValue1 = 306 numLabel1ColValue0 = 512 numLabel0ColValue1 = 173 numLa
bel0ColValue0 = 296 numCountedSoFar = 1287
Phi coefficient = 0.006516317839637957
QT level
Counted 1000 items so far
numLabel1ColValue1 = 343 numLabel1ColValue0 = 593 numLabel0ColValue1 = 290 numLa
bel0ColValue0 = 713 numCountedSoFar = 1939
Phi coefficient = 0.12216341053285902
Corr for NumTokensInSurroundingText
Counted 1000 items so far
numLabel1ColValue1 = 313 numLabel1ColValue0 = 505 numLabel0ColValue1 = 155 numLa
bel0ColValue0 = 314 numCountedSoFar = 1287
Phi coefficient = 0.06639906658062544
QT level
Counted 1000 items so far
numLabel1ColValue1 = 354 numLabel1ColValue0 = 582 numLabel0ColValue1 = 380 numLa
bel0ColValue0 = 623 numCountedSoFar = 1939
Phi coefficient = -0.0009751560301109312
Previous features together
Counted 1000 items so far
numLabel1ColValue1 = 811 numLabel1ColValue0 = 7 numLabel0ColValue1 = 460 numLabe
l0ColValue0 = 9 numCountedSoFar = 1287
Phi coefficient = 0.0697829438762408
QT level
Counted 1000 items so far
numLabel1ColValue1 = 928 numLabel1ColValue0 = 8 numLabel0ColValue1 = 975 numLabe
l0ColValue0 = 28 numCountedSoFar = 1939
Phi coefficient = 0.15196292122910182

(D:\Python) D:\Datashare\ParsedPipelinePaperExperiments\QTMatchingExperiments>

==> Expts/MatchingPR.txt <==
Proposed approach for DM queries
Query score threshold   0.02
Num qtpair instances    1817
Num distinct queries    1267
Num discarded qtpair instances  149
matchScoreThreshold     0.1
numTruePos      804
numFalseNeg     5
numFalsePos     437
numTrueNeg      21
Precision       0.6478646253021757
Recall  0.9938195302843016
Coverage        0.9794790844514601
Baseline + Entity Type Match for DM queries
Query score threshold   0.02
Num qtpair instances    1817
Num distinct queries    1267
Num discarded qtpair instances  149
matchScoreThreshold     0.1
numTruePos      809
numFalseNeg     5
numFalsePos     440
numTrueNeg      13
Precision       0.6477181745396317
Recall  0.9938574938574939
Coverage        0.9857932123125493
Baseline for DM queries
Query score threshold   0.02
Num qtpair instances    1866
Num distinct queries    1301
Num discarded qtpair instances  153
matchScoreThreshold     0.1
numTruePos      812
numFalseNeg     7
numFalsePos     469
numTrueNeg      13
Precision       0.6338797814207651
Recall  0.9914529914529915
Coverage        0.9846272098385856
Baseline for all queries
Query score threshold   0.02
Num qtpair instances    7168
Num distinct queries    4528
Num discarded qtpair instances  0
matchScoreThreshold     0.1
numTruePos      2700
numFalseNeg     4
numFalsePos     1796
numTrueNeg      28
Precision       0.6005338078291815
Recall  0.9985207100591716
Coverage        0.9929328621908127

(D:\Python) D:\Datashare\ParsedPipelinePaperExperiments\QTMatchingE
(D:\Python) D:\Datashare\ParsedPipelinePaperExperiments\QTMatchingE
thon ComputePrecRecallAtQueryLevel.py
Proposed approach for DM queries
Query score threshold   0.02
Num qtpair instances    1817
Num distinct queries    1267
Num discarded qtpair instances  149
matchScoreThreshold     0.3
numTruePos      745
numFalseNeg     64
numFalsePos     346
numTrueNeg      112
Precision       0.6828597616865261
Recall  0.9208899876390606
Coverage        0.8610891870560379
Baseline + Entity Type Match for DM queries
Query score threshold   0.02
Num qtpair instances    1817
Num distinct queries    1267
Num discarded qtpair instances  149
matchScoreThreshold     0.3
numTruePos      751
numFalseNeg     63
numFalsePos     348
numTrueNeg      105
Precision       0.6833484986351228
Recall  0.9226044226044227
Coverage        0.8674033149171271
Baseline for DM queries
Query score threshold   0.02
Num qtpair instances    1866
Num distinct queries    1301
Num discarded qtpair instances  153
matchScoreThreshold     0.3
numTruePos      761
numFalseNeg     58
numFalsePos     387
numTrueNeg      95
Precision       0.6628919860627178
Recall  0.9291819291819292
Coverage        0.8823981552651806
Baseline for all queries
Query score threshold   0.02
Num qtpair instances    7168
Num distinct queries    4528
Num discarded qtpair instances  0
matchScoreThreshold     0.3
numTruePos      2523
numFalseNeg     181
numFalsePos     1538
numTrueNeg      286
Precision       0.6212755478946073
Recall  0.9330621301775148
Coverage        0.8968639575971732

(D:\Python) D:\Datashare\ParsedPipelinePaperExperiments\QTMatchingE
thon ComputePrecRecallAtQueryLevel.py
Proposed approach for DM queries
Query score threshold   0.02
Num qtpair instances    1817
Num distinct queries    1267
Num discarded qtpair instances  149
matchScoreThreshold     0.5
numTruePos      638
numFalseNeg     171
numFalsePos     231
numTrueNeg      227
Precision       0.7341772151898734
Recall  0.788627935723115
Coverage        0.6858721389108129
Baseline + Entity Type Match for DM queries
Query score threshold   0.02
Num qtpair instances    1817
Num distinct queries    1267
Num discarded qtpair instances  149
matchScoreThreshold     0.5
numTruePos      610
numFalseNeg     204
numFalsePos     249
numTrueNeg      204
Precision       0.710128055878929
Recall  0.7493857493857494
Coverage        0.6779794790844514
Baseline for DM queries
Query score threshold   0.02
Num qtpair instances    1866
Num distinct queries    1301
Num discarded qtpair instances  153
matchScoreThreshold     0.5
numTruePos      599
numFalseNeg     220
numFalsePos     266
numTrueNeg      216
Precision       0.692485549132948
Recall  0.7313797313797313
Coverage        0.6648731744811683
Baseline for all queries
Query score threshold   0.02
Num qtpair instances    7168
Num distinct queries    4528
Num discarded qtpair instances  0
matchScoreThreshold     0.5
numTruePos      1894
numFalseNeg     810
numFalsePos     1029
numTrueNeg      795
Precision       0.6479644201163188
Recall  0.7004437869822485
Coverage        0.6455388692579506

(D:\Python) D:\Datashare\ParsedPipelinePaperExperiments\QTMatchingE
thon ComputePrecRecallAtQueryLevel.py
Proposed approach for DM queries
Query score threshold   0.02
Num qtpair instances    1817
Num distinct queries    1267
Num discarded qtpair instances  149
matchScoreThreshold     0.8
numTruePos      253
numFalseNeg     556
numFalsePos     45
numTrueNeg      413
Precision       0.8489932885906041
Recall  0.3127317676143387
Coverage        0.23520126282557222
Baseline + Entity Type Match for DM queries
Query score threshold   0.02
Num qtpair instances    1817
Num distinct queries    1267
Num discarded qtpair instances  149
matchScoreThreshold     0.8
numTruePos      143
numFalseNeg     671
numFalsePos     25
numTrueNeg      428
Precision       0.8511904761904762
Recall  0.17567567567567569
Coverage        0.13259668508287292
Baseline for DM queries
Query score threshold   0.02
Num qtpair instances    1866
Num distinct queries    1301
Num discarded qtpair instances  153
matchScoreThreshold     0.8
numTruePos      107
numFalseNeg     712
numFalsePos     21
numTrueNeg      461
Precision       0.8359375
Recall  0.13064713064713065
Coverage        0.0983858570330515
Baseline for all queries
Query score threshold   0.02
Num qtpair instances    7168
Num distinct queries    4528
Num discarded qtpair instances  0
matchScoreThreshold     0.8
numTruePos      115
numFalseNeg     2589
numFalsePos     28
numTrueNeg      1796
Precision       0.8041958041958042
Recall  0.04252958579881657
Coverage        0.031581272084805656
































Proposed approach for DM queries
Query score threshold   0.4
Num qtpair instances    1417
Num distinct queries    995
Num discarded qtpair instances  549
matchScoreThreshold     0.1
numTruePos      636
numFalseNeg     4
numFalsePos     338
numTrueNeg      17
Precision       0.6529774127310062
Recall  0.99375
Coverage        0.978894472361809
Baseline + Entity Type Match for DM queries
Query score threshold   0.4
Num qtpair instances    1417
Num distinct queries    995
Num discarded qtpair instances  549
matchScoreThreshold     0.1
numTruePos      640
numFalseNeg     4
numFalsePos     339
numTrueNeg      12
Precision       0.6537282941777324
Recall  0.9937888198757764
Coverage        0.9839195979899498
Baseline for DM queries
Query score threshold   0.4
Num qtpair instances    1449
Num distinct queries    1018
Num discarded qtpair instances  570
matchScoreThreshold     0.1
numTruePos      643
numFalseNeg     4
numFalsePos     359
numTrueNeg      12
Precision       0.6417165668662674
Recall  0.9938176197836167
Coverage        0.9842829076620825
Baseline for all queries
Query score threshold   0.4
Num qtpair instances    7168
Num distinct queries    4528
Num discarded qtpair instances  0
matchScoreThreshold     0.1
numTruePos      2700
numFalseNeg     4
numFalsePos     1796
numTrueNeg      28
Precision       0.6005338078291815
Recall  0.9985207100591716
Coverage        0.9929328621908127

(D:\Python) D:\Datashare\ParsedPipelinePaperExperiments\QTMatchingExperiment
thon ComputePrecRecallAtQueryLevel.py
Proposed approach for DM queries
Query score threshold   0.4
Num qtpair instances    1417
Num distinct queries    995
Num discarded qtpair instances  549
matchScoreThreshold     0.3
numTruePos      594
numFalseNeg     46
numFalsePos     267
numTrueNeg      88
Precision       0.6898954703832753
Recall  0.928125
Coverage        0.8653266331658291
Baseline + Entity Type Match for DM queries
Query score threshold   0.4
Num qtpair instances    1417
Num distinct queries    995
Num discarded qtpair instances  549
matchScoreThreshold     0.3
numTruePos      594
numFalseNeg     50
numFalsePos     266
numTrueNeg      85
Precision       0.6906976744186046
Recall  0.922360248447205
Coverage        0.864321608040201
Baseline for DM queries
Query score threshold   0.4
Num qtpair instances    1449
Num distinct queries    1018
Num discarded qtpair instances  570
matchScoreThreshold     0.3
numTruePos      602
numFalseNeg     45
numFalsePos     293
numTrueNeg      78
Precision       0.6726256983240223
Recall  0.9304482225656878
Coverage        0.8791748526522594
Baseline for all queries
Query score threshold   0.4
Num qtpair instances    7168
Num distinct queries    4528
Num discarded qtpair instances  0
matchScoreThreshold     0.3
numTruePos      2523
numFalseNeg     181
numFalsePos     1538
numTrueNeg      286
Precision       0.6212755478946073
Recall  0.9330621301775148
Coverage        0.8968639575971732

(D:\Python) D:\Datashare\ParsedPipelinePaperExperiments\QTMatchingExperiment
thon ComputePrecRecallAtQueryLevel.py
Proposed approach for DM queries
Query score threshold   0.4
Num qtpair instances    1417
Num distinct queries    995
Num discarded qtpair instances  549
matchScoreThreshold     0.5
numTruePos      515
numFalseNeg     125
numFalsePos     178
numTrueNeg      177
Precision       0.7431457431457431
Recall  0.8046875
Coverage        0.6964824120603015
Baseline + Entity Type Match for DM queries
Query score threshold   0.4
Num qtpair instances    1417
Num distinct queries    995
Num discarded qtpair instances  549
matchScoreThreshold     0.5
numTruePos      485
numFalseNeg     159
numFalsePos     189
numTrueNeg      162
Precision       0.7195845697329377
Recall  0.7531055900621118
Coverage        0.6773869346733669
Baseline for DM queries
Query score threshold   0.4
Num qtpair instances    1449
Num distinct queries    1018
Num discarded qtpair instances  570
matchScoreThreshold     0.5
numTruePos      468
numFalseNeg     179
numFalsePos     202
numTrueNeg      169
Precision       0.6985074626865672
Recall  0.723338485316847
Coverage        0.6581532416502947
Baseline for all queries
Query score threshold   0.4
Num qtpair instances    7168
Num distinct queries    4528
Num discarded qtpair instances  0
matchScoreThreshold     0.5
numTruePos      1894
numFalseNeg     810
numFalsePos     1029
numTrueNeg      795
Precision       0.6479644201163188
Recall  0.7004437869822485
Coverage        0.6455388692579506

(D:\Python) D:\Datashare\ParsedPipelinePaperExperiments\QTMatchingExperiment
thon ComputePrecRecallAtQueryLevel.py
Proposed approach for DM queries
Query score threshold   0.4
Num qtpair instances    1417
Num distinct queries    995
Num discarded qtpair instances  549
matchScoreThreshold     0.8
numTruePos      202
numFalseNeg     438
numFalsePos     33
numTrueNeg      322
Precision       0.8595744680851064
Recall  0.315625
Coverage        0.23618090452261306
Baseline + Entity Type Match for DM queries
Query score threshold   0.4
Num qtpair instances    1417
Num distinct queries    995
Num discarded qtpair instances  549
matchScoreThreshold     0.8
numTruePos      127
numFalseNeg     517
numFalsePos     20
numTrueNeg      331
Precision       0.8639455782312925
Recall  0.1972049689440994
Coverage        0.14773869346733667
Baseline for DM queries
Query score threshold   0.4
Num qtpair instances    1449
Num distinct queries    1018
Num discarded qtpair instances  570
matchScoreThreshold     0.8
numTruePos      92
numFalseNeg     555
numFalsePos     15
numTrueNeg      356
Precision       0.8598130841121495
Recall  0.14219474497681608
Coverage        0.10510805500982318
Baseline for all queries
Query score threshold   0.4
Num qtpair instances    7168
Num distinct queries    4528
Num discarded qtpair instances  0
matchScoreThreshold     0.8
numTruePos      115
numFalseNeg     2589
numFalsePos     28
numTrueNeg      1796
Precision       0.8041958041958042
Recall  0.04252958579881657
Coverage        0.031581272084805656









Proposed approach for DM queries
Query score threshold   0.2
Num qtpair instances    1514
Num distinct queries    1070
Num discarded qtpair instances  452
matchScoreThreshold     0.1
numTruePos      678
numFalseNeg     5
numFalsePos     367
numTrueNeg      20
Precision       0.6488038277511962
Recall  0.9926793557833089
Coverage        0.9766355140186916
Baseline + Entity Type Match for DM queries
Query score threshold   0.2
Num qtpair instances    1514
Num distinct queries    1070
Num discarded qtpair instances  452
matchScoreThreshold     0.1
numTruePos      682
numFalseNeg     5
numFalsePos     371
numTrueNeg      12
Precision       0.647673314339981
Recall  0.992721979621543
Coverage        0.9841121495327103
Baseline for DM queries
Query score threshold   0.2
Num qtpair instances    1553
Num distinct queries    1096
Num discarded qtpair instances  466
matchScoreThreshold     0.1
numTruePos      684
numFalseNeg     6
numFalsePos     394
numTrueNeg      12
Precision       0.634508348794063
Recall  0.991304347826087
Coverage        0.9835766423357665
Baseline for all queries
Query score threshold   0.2
Num qtpair instances    7168
Num distinct queries    4528
Num discarded qtpair instances  0
matchScoreThreshold     0.1
numTruePos      2700
numFalseNeg     4
numFalsePos     1796
numTrueNeg      28
Precision       0.6005338078291815
Recall  0.9985207100591716
Coverage        0.9929328621908127

(D:\Python) D:\Datashare\ParsedPipelinePaperExperiments\QTMa
thon ComputePrecRecallAtQueryLevel.py
Proposed approach for DM queries
Query score threshold   0.2
Num qtpair instances    1514
Num distinct queries    1070
Num discarded qtpair instances  452
matchScoreThreshold     0.3
numTruePos      634
numFalseNeg     49
numFalsePos     291
numTrueNeg      96
Precision       0.6854054054054054
Recall  0.9282576866764275
Coverage        0.8644859813084113
Baseline + Entity Type Match for DM queries
Query score threshold   0.2
Num qtpair instances    1514
Num distinct queries    1070
Num discarded qtpair instances  452
matchScoreThreshold     0.3
numTruePos      631
numFalseNeg     56
numFalsePos     290
numTrueNeg      93
Precision       0.6851248642779587
Recall  0.9184861717612809
Coverage        0.8607476635514019
Baseline for DM queries
Query score threshold   0.2
Num qtpair instances    1553
Num distinct queries    1096
Num discarded qtpair instances  466
matchScoreThreshold     0.3
numTruePos      639
numFalseNeg     51
numFalsePos     323
numTrueNeg      83
Precision       0.6642411642411642
Recall  0.9260869565217391
Coverage        0.8777372262773723
Baseline for all queries
Query score threshold   0.2
Num qtpair instances    7168
Num distinct queries    4528
Num discarded qtpair instances  0
matchScoreThreshold     0.3
numTruePos      2523
numFalseNeg     181
numFalsePos     1538
numTrueNeg      286
Precision       0.6212755478946073
Recall  0.9330621301775148
Coverage        0.8968639575971732

(D:\Python) D:\Datashare\ParsedPipelinePaperExperiments\QTMa
thon ComputePrecRecallAtQueryLevel.py
Proposed approach for DM queries
Query score threshold   0.2
Num qtpair instances    1514
Num distinct queries    1070
Num discarded qtpair instances  452
matchScoreThreshold     0.5
numTruePos      546
numFalseNeg     137
numFalsePos     196
numTrueNeg      191
Precision       0.7358490566037735
Recall  0.7994143484626647
Coverage        0.6934579439252336
Baseline + Entity Type Match for DM queries
Query score threshold   0.2
Num qtpair instances    1514
Num distinct queries    1070
Num discarded qtpair instances  452
matchScoreThreshold     0.5
numTruePos      518
numFalseNeg     169
numFalsePos     209
numTrueNeg      174
Precision       0.7125171939477304
Recall  0.7540029112081513
Coverage        0.6794392523364486
Baseline for DM queries
Query score threshold   0.2
Num qtpair instances    1553
Num distinct queries    1096
Num discarded qtpair instances  466
matchScoreThreshold     0.5
numTruePos      497
numFalseNeg     193
numFalsePos     225
numTrueNeg      181
Precision       0.6883656509695291
Recall  0.7202898550724638
Coverage        0.6587591240875912
Baseline for all queries
Query score threshold   0.2
Num qtpair instances    7168
Num distinct queries    4528
Num discarded qtpair instances  0
matchScoreThreshold     0.5
numTruePos      1894
numFalseNeg     810
numFalsePos     1029
numTrueNeg      795
Precision       0.6479644201163188
Recall  0.7004437869822485
Coverage        0.6455388692579506

(D:\Python) D:\Datashare\ParsedPipelinePaperExperiments\QTMa
thon ComputePrecRecallAtQueryLevel.py
Proposed approach for DM queries
Query score threshold   0.2
Num qtpair instances    1514
Num distinct queries    1070
Num discarded qtpair instances  452
matchScoreThreshold     0.8
numTruePos      214
numFalseNeg     469
numFalsePos     37
numTrueNeg      350
Precision       0.852589641434263
Recall  0.31332357247437775
Coverage        0.23457943925233646
Baseline + Entity Type Match for DM queries
Query score threshold   0.2
Num qtpair instances    1514
Num distinct queries    1070
Num discarded qtpair instances  452
matchScoreThreshold     0.8
numTruePos      132
numFalseNeg     555
numFalsePos     23
numTrueNeg      360
Precision       0.8516129032258064
Recall  0.19213973799126638
Coverage        0.14485981308411214
Baseline for DM queries
Query score threshold   0.2
Num qtpair instances    1553
Num distinct queries    1096
Num discarded qtpair instances  466
matchScoreThreshold     0.8
numTruePos      97
numFalseNeg     593
numFalsePos     15
numTrueNeg      391
Precision       0.8660714285714286
Recall  0.14057971014492754
Coverage        0.10218978102189781
Baseline for all queries
Query score threshold   0.2
Num qtpair instances    7168
Num distinct queries    4528
Num discarded qtpair instances  0
matchScoreThreshold     0.8
numTruePos      115
numFalseNeg     2589
numFalsePos     28
numTrueNeg      1796
Precision       0.8041958041958042
Recall  0.04252958579881657
Coverage        0.031581272084805656



=============================================================================


With DP Check


Proposed approach for DM queries
Query score threshold   0.4
Num qtpair instances    1221
Num distinct queries    861
Num discarded qtpair instances  246
matchScoreThreshold     0.1
numTruePos      567
numFalseNeg     3
numFalsePos     275
numTrueNeg      16
Precision       0.6733966745843231
Recall  0.9947368421052631
Coverage        0.9779326364692218
Baseline + Entity Type Match for DM queries
Query score threshold   0.4
Num qtpair instances    1221
Num distinct queries    861
Num discarded qtpair instances  246
matchScoreThreshold     0.1
numTruePos      567
numFalseNeg     4
numFalsePos     282
numTrueNeg      8
Precision       0.6678445229681979
Recall  0.9929947460595446
Coverage        0.9860627177700348
Baseline for DM queries
Query score threshold   0.4
Num qtpair instances    1244
Num distinct queries    880
Num discarded qtpair instances  258
matchScoreThreshold     0.1
numTruePos      574
numFalseNeg     2
numFalsePos     293
numTrueNeg      11
Precision       0.6620530565167243
Recall  0.9965277777777778
Coverage        0.9852272727272727
Baseline for all queries
Query score threshold   0.4
Num qtpair instances    7168
Num distinct queries    4528
Num discarded qtpair instances  0
matchScoreThreshold     0.1
numTruePos      2700
numFalseNeg     4
numFalsePos     1796
numTrueNeg      28
Precision       0.6005338078291815
Recall  0.9985207100591716
Coverage        0.9929328621908127




Proposed approach for DM queries
Query score threshold   0.4
Num qtpair instances    1221
Num distinct queries    861
Num discarded qtpair instances  246
matchScoreThreshold     0.3
numTruePos      513
numFalseNeg     57
numFalsePos     227
numTrueNeg      64
Precision       0.6932432432432433
Recall  0.9
Coverage        0.859465737514518
Baseline + Entity Type Match for DM queries
Query score threshold   0.4
Num qtpair instances    1221
Num distinct queries    861
Num discarded qtpair instances  246
matchScoreThreshold     0.3
numTruePos      524
numFalseNeg     47
numFalsePos     226
numTrueNeg      64
Precision       0.6986666666666667
Recall  0.9176882661996497
Coverage        0.8710801393728222
Baseline for DM queries
Query score threshold   0.4
Num qtpair instances    1244
Num distinct queries    880
Num discarded qtpair instances  258
matchScoreThreshold     0.3
numTruePos      532
numFalseNeg     44
numFalsePos     236
numTrueNeg      68
Precision       0.6927083333333334
Recall  0.9236111111111112
Coverage        0.8727272727272727
Baseline for all queries
Query score threshold   0.4
Num qtpair instances    7168
Num distinct queries    4528
Num discarded qtpair instances  0
matchScoreThreshold     0.3
numTruePos      2523
numFalseNeg     181
numFalsePos     1538
numTrueNeg      286
Precision       0.6212755478946073
Recall  0.9330621301775148
Coverage        0.8968639575971732



Proposed approach for DM queries
Query score threshold   0.4
Num qtpair instances    1221
Num distinct queries    861
Num discarded qtpair instances  246
matchScoreThreshold     0.5
numTruePos      431
numFalseNeg     139
numFalsePos     158
numTrueNeg      133
Precision       0.7317487266553481
Recall  0.756140350877193
Coverage        0.6840882694541232
Baseline + Entity Type Match for DM queries
Query score threshold   0.4
Num qtpair instances    1221
Num distinct queries    861
Num discarded qtpair instances  246
matchScoreThreshold     0.5
numTruePos      430
numFalseNeg     141
numFalsePos     165
numTrueNeg      125
Precision       0.7226890756302521
Recall  0.7530647985989493
Coverage        0.6910569105691057
Baseline for DM queries
Query score threshold   0.4
Num qtpair instances    1244
Num distinct queries    880
Num discarded qtpair instances  258
matchScoreThreshold     0.5
numTruePos      426
numFalseNeg     150
numFalsePos     172
numTrueNeg      132
Precision       0.7123745819397993
Recall  0.7395833333333334
Coverage        0.6795454545454546
Baseline for all queries
Query score threshold   0.4
Num qtpair instances    7168
Num distinct queries    4528
Num discarded qtpair instances  0
matchScoreThreshold     0.5
numTruePos      1894
numFalseNeg     810
numFalsePos     1029
numTrueNeg      795
Precision       0.6479644201163188
Recall  0.7004437869822485
Coverage        0.6455388692579506

Proposed approach for DM queries
Query score threshold   0.4
Num qtpair instances    1221
Num distinct queries    861
Num discarded qtpair instances  246
matchScoreThreshold     0.8
numTruePos      171
numFalseNeg     399
numFalsePos     36
numTrueNeg      255
Precision       0.8260869565217391
Recall  0.3
Coverage        0.24041811846689895
Baseline + Entity Type Match for DM queries
Query score threshold   0.4
Num qtpair instances    1221
Num distinct queries    861
Num discarded qtpair instances  246
matchScoreThreshold     0.8
numTruePos      133
numFalseNeg     438
numFalsePos     33
numTrueNeg      257
Precision       0.8012048192771084
Recall  0.2329246935201401
Coverage        0.19279907084785133
Baseline for DM queries
Query score threshold   0.4
Num qtpair instances    1244
Num distinct queries    880
Num discarded qtpair instances  258
matchScoreThreshold     0.8
numTruePos      108
numFalseNeg     468
numFalsePos     18
numTrueNeg      286
Precision       0.8571428571428571
Recall  0.1875
Coverage        0.1431818181818182
Baseline for all queries
Query score threshold   0.4
Num qtpair instances    7168
Num distinct queries    4528
Num discarded qtpair instances  0
matchScoreThreshold     0.8
numTruePos      115
numFalseNeg     2589
numFalsePos     28
numTrueNeg      1796
Precision       0.8041958041958042
Recall  0.04252958579881657
Coverage        0.031581272084805656







==> Expts/MatchingPR_DPEMQueries.txt <==

Proposed approach for DM queries
Query score threshold   0.4
Num qtpair instances    1282
Num distinct queries    920
Num discarded qtpair instances  657
matchScoreThreshold     0.1
numTruePos      589
numFalseNeg     4
numFalsePos     308
numTrueNeg      19
Precision       0.6566332218506131
Recall  0.9932546374367622
Baseline + Entity Type Match for DM queries
Query score threshold   0.4
Num qtpair instances    1282
Num distinct queries    920
Num discarded qtpair instances  657
matchScoreThreshold     0.1
numTruePos      593
numFalseNeg     2
numFalsePos     312
numTrueNeg      13
Precision       0.6552486187845303
Recall  0.9966386554621849
Baseline for DM queries
Query score threshold   0.4
Num qtpair instances    1310
Num distinct queries    939
Num discarded qtpair instances  681
matchScoreThreshold     0.1
numTruePos      594
numFalseNeg     3
numFalsePos     334
numTrueNeg      8
Precision       0.6400862068965517
Recall  0.9949748743718593
Baseline for all queries
Query score threshold   0.4
Num qtpair instances    7168
Num distinct queries    4528
Num discarded qtpair instances  0
matchScoreThreshold     0.1
numTruePos      2700
numFalseNeg     4
numFalsePos     1796
numTrueNeg      28
Precision       0.6005338078291815
Recall  0.9985207100591716


Proposed approach for DM queries
Query score threshold   0.4
Num qtpair instances    1282
Num distinct queries    920
Num discarded qtpair instances  657
matchScoreThreshold     0.3
numTruePos      543
numFalseNeg     50
numFalsePos     242
numTrueNeg      85
Precision       0.6917197452229299
Recall  0.9156829679595279
Baseline + Entity Type Match for DM queries
Query score threshold   0.4
Num qtpair instances    1282
Num distinct queries    920
Num discarded qtpair instances  657
matchScoreThreshold     0.3
numTruePos      557
numFalseNeg     38
numFalsePos     252
numTrueNeg      73
Precision       0.688504326328801
Recall  0.9361344537815126
Baseline for DM queries
Query score threshold   0.4
Num qtpair instances    1310
Num distinct queries    939
Num discarded qtpair instances  681
matchScoreThreshold     0.3
numTruePos      552
numFalseNeg     45
numFalsePos     267
numTrueNeg      75
Precision       0.673992673992674
Recall  0.9246231155778895
Baseline for all queries
Query score threshold   0.4
Num qtpair instances    7168
Num distinct queries    4528
Num discarded qtpair instances  0
matchScoreThreshold     0.3
numTruePos      2523
numFalseNeg     181
numFalsePos     1538
numTrueNeg      286
Precision       0.6212755478946073
Recall  0.9330621301775148


Proposed approach for DM queries
Query score threshold   0.4
Num qtpair instances    1282
Num distinct queries    920
Num discarded qtpair instances  657
matchScoreThreshold     0.5
numTruePos      448
numFalseNeg     145
numFalsePos     170
numTrueNeg      157
Precision       0.7249190938511327
Recall  0.7554806070826307
Baseline + Entity Type Match for DM queries
Query score threshold   0.4
Num qtpair instances    1282
Num distinct queries    920
Num discarded qtpair instances  657
matchScoreThreshold     0.5
numTruePos      441
numFalseNeg     154
numFalsePos     175
numTrueNeg      150
Precision       0.7159090909090909
Recall  0.7411764705882353
Baseline for DM queries
Query score threshold   0.4
Num qtpair instances    1310
Num distinct queries    939
Num discarded qtpair instances  681
matchScoreThreshold     0.5
numTruePos      434
numFalseNeg     163
numFalsePos     187
numTrueNeg      155
Precision       0.6988727858293076
Recall  0.7269681742043551
Baseline for all queries
Query score threshold   0.4
Num qtpair instances    7168
Num distinct queries    4528
Num discarded qtpair instances  0
matchScoreThreshold     0.5
numTruePos      1894
numFalseNeg     810
numFalsePos     1029
numTrueNeg      795
Precision       0.6479644201163188
Recall  0.7004437869822485


Proposed approach for DM queries
Query score threshold   0.4
Num qtpair instances    1282
Num distinct queries    920
Num discarded qtpair instances  657
matchScoreThreshold     0.7
numTruePos      294
numFalseNeg     299
numFalsePos     67
numTrueNeg      260
Precision       0.814404432132964
Recall  0.4957841483979764
Baseline + Entity Type Match for DM queries
Query score threshold   0.4
Num qtpair instances    1282
Num distinct queries    920
Num discarded qtpair instances  657
matchScoreThreshold     0.7
numTruePos      258
numFalseNeg     337
numFalsePos     59
numTrueNeg      266
Precision       0.8138801261829653
Recall  0.4336134453781513
Baseline for DM queries
Query score threshold   0.4
Num qtpair instances    1310
Num distinct queries    939
Num discarded qtpair instances  681
matchScoreThreshold     0.7
numTruePos      211
numFalseNeg     386
numFalsePos     73
numTrueNeg      269
Precision       0.7429577464788732
Recall  0.35343383584589616
Baseline for all queries
Query score threshold   0.4
Num qtpair instances    7168
Num distinct queries    4528
Num discarded qtpair instances  0
matchScoreThreshold     0.7
numTruePos      541
numFalseNeg     2163
numFalsePos     213
numTrueNeg      1611
Precision       0.7175066312997348
Recall  0.20007396449704143


Proposed approach for DM queries
Query score threshold   0.4
Num qtpair instances    1282
Num distinct queries    920
Num discarded qtpair instances  657
matchScoreThreshold     0.8
numTruePos      191
numFalseNeg     402
numFalsePos     27
numTrueNeg      300
Precision       0.8761467889908257
Recall  0.3220910623946037
Baseline + Entity Type Match for DM queries
Query score threshold   0.4
Num qtpair instances    1282
Num distinct queries    920
Num discarded qtpair instances  657
matchScoreThreshold     0.8
numTruePos      118
numFalseNeg     477
numFalsePos     19
numTrueNeg      306
Precision       0.8613138686131386
Recall  0.19831932773109243
Baseline for DM queries
Query score threshold   0.4
Num qtpair instances    1310
Num distinct queries    939
Num discarded qtpair instances  681
matchScoreThreshold     0.8
numTruePos      89
numFalseNeg     508
numFalsePos     17
numTrueNeg      325
Precision       0.839622641509434
Recall  0.1490787269681742
Baseline for all queries
Query score threshold   0.4
Num qtpair instances    7168
Num distinct queries    4528
Num discarded qtpair instances  0
matchScoreThreshold     0.8
numTruePos      115
numFalseNeg     2589
numFalsePos     28
numTrueNeg      1796
Precision       0.8041958041958042
Recall  0.04252958579881657


Proposed approach for DM queries
Query score threshold   0.4
Num qtpair instances    1282
Num distinct queries    920
Num discarded qtpair instances  657
matchScoreThreshold     0.9
numTruePos      83
numFalseNeg     510
numFalsePos     5
numTrueNeg      322
Precision       0.9431818181818182
Recall  0.1399662731871838
Baseline + Entity Type Match for DM queries
Query score threshold   0.4
Num qtpair instances    1282
Num distinct queries    920
Num discarded qtpair instances  657
matchScoreThreshold     0.9
numTruePos      43
numFalseNeg     552
numFalsePos     2
numTrueNeg      323
Precision       0.9555555555555556
Recall  0.07226890756302522
Baseline for DM queries
Query score threshold   0.4
Num qtpair instances    1310
Num distinct queries    939
Num discarded qtpair instances  681
matchScoreThreshold     0.9
numTruePos      31
numFalseNeg     566
numFalsePos     2
numTrueNeg      340
Precision       0.9393939393939394
Recall  0.051926298157453935
Baseline for all queries
Query score threshold   0.4
Num qtpair instances    7168
Num distinct queries    4528
Num discarded qtpair instances  0
matchScoreThreshold     0.9
numTruePos      11
numFalseNeg     2693
numFalsePos     0
numTrueNeg      1824
Precision       1.0
Recall  0.0040680473372781065

==> Expts/PR_Superlative.txt <==
Proposed approach for DM queries
Query score threshold   0.4
Num qtpair instances    135
Num distinct queries    117
Num discarded qtpair instances  27
matchScoreThreshold     0.1
numTruePos      77
numFalseNeg     3
numFalsePos     36
numTrueNeg      1
Precision       0.6814159292035398
Recall  0.9625
Baseline + Entity Type Match for DM queries
Query score threshold   0.4
Num qtpair instances    135
Num distinct queries    117
Num discarded qtpair instances  27
matchScoreThreshold     0.1
numTruePos      75
numFalseNeg     6
numFalsePos     34
numTrueNeg      2
Precision       0.6880733944954128
Recall  0.9259259259259259
Baseline for DM queries
Query score threshold   0.4
Num qtpair instances    136
Num distinct queries    118
Num discarded qtpair instances  29
matchScoreThreshold     0.1
numTruePos      76
numFalseNeg     5
numFalsePos     33
numTrueNeg      4
Precision       0.6972477064220184
Recall  0.9382716049382716
Baseline for all queries
Query score threshold   0.4
Num qtpair instances    7168
Num distinct queries    4528
Num discarded qtpair instances  0
matchScoreThreshold     0.1
numTruePos      2700
numFalseNeg     4
numFalsePos     1796
numTrueNeg      28
Precision       0.6005338078291815
Recall  0.9985207100591716

(D:\Python) D:\Datashare\ParsedPipelinePaperExperiments\QTMatchingExperiments>py
thon ComputePrecRecallAtQueryLevel.py
Proposed approach for DM queries
Query score threshold   0.4
Num qtpair instances    135
Num distinct queries    117
Num discarded qtpair instances  27
matchScoreThreshold     0.3
numTruePos      71
numFalseNeg     9
numFalsePos     30
numTrueNeg      7
Precision       0.7029702970297029
Recall  0.8875
Baseline + Entity Type Match for DM queries
Query score threshold   0.4
Num qtpair instances    135
Num distinct queries    117
Num discarded qtpair instances  27
matchScoreThreshold     0.3
numTruePos      72
numFalseNeg     9
numFalsePos     30
numTrueNeg      6
Precision       0.7058823529411765
Recall  0.8888888888888888
Baseline for DM queries
Query score threshold   0.4
Num qtpair instances    136
Num distinct queries    118
Num discarded qtpair instances  29
matchScoreThreshold     0.3
numTruePos      70
numFalseNeg     11
numFalsePos     29
numTrueNeg      8
Precision       0.7070707070707071
Recall  0.8641975308641975
Baseline for all queries
Query score threshold   0.4
Num qtpair instances    7168
Num distinct queries    4528
Num discarded qtpair instances  0
matchScoreThreshold     0.3
numTruePos      2523
numFalseNeg     181
numFalsePos     1538
numTrueNeg      286
Precision       0.6212755478946073
Recall  0.9330621301775148

(D:\Python) D:\Datashare\ParsedPipelinePaperExperiments\QTMatchingExperiments>py
thon ComputePrecRecallAtQueryLevel.py
Proposed approach for DM queries
Query score threshold   0.4
Num qtpair instances    135
Num distinct queries    117
Num discarded qtpair instances  27
matchScoreThreshold     0.5
numTruePos      67
numFalseNeg     13
numFalsePos     25
numTrueNeg      12
Precision       0.7282608695652174
Recall  0.8375
Baseline + Entity Type Match for DM queries
Query score threshold   0.4
Num qtpair instances    135
Num distinct queries    117
Num discarded qtpair instances  27
matchScoreThreshold     0.5
numTruePos      64
numFalseNeg     17
numFalsePos     25
numTrueNeg      11
Precision       0.7191011235955056
Recall  0.7901234567901234
Baseline for DM queries
Query score threshold   0.4
Num qtpair instances    136
Num distinct queries    118
Num discarded qtpair instances  29
matchScoreThreshold     0.5
numTruePos      61
numFalseNeg     20
numFalsePos     25
numTrueNeg      12
Precision       0.7093023255813954
Recall  0.7530864197530864
Baseline for all queries
Query score threshold   0.4
Num qtpair instances    7168
Num distinct queries    4528
Num discarded qtpair instances  0
matchScoreThreshold     0.5
numTruePos      1894
numFalseNeg     810
numFalsePos     1029
numTrueNeg      795
Precision       0.6479644201163188
Recall  0.7004437869822485

(D:\Python) D:\Datashare\ParsedPipelinePaperExperiments\QTMatchingExperiments>py
thon ComputePrecRecallAtQueryLevel.py
Proposed approach for DM queries
Query score threshold   0.4
Num qtpair instances    135
Num distinct queries    117
Num discarded qtpair instances  27
matchScoreThreshold     0.8
numTruePos      51
numFalseNeg     29
numFalsePos     17
numTrueNeg      20
Precision       0.75
Recall  0.6375
Baseline + Entity Type Match for DM queries
Query score threshold   0.4
Num qtpair instances    135
Num distinct queries    117
Num discarded qtpair instances  27
matchScoreThreshold     0.8
numTruePos      50
numFalseNeg     31
numFalsePos     15
numTrueNeg      21
Precision       0.7692307692307693
Recall  0.6172839506172839
Baseline for DM queries
Query score threshold   0.4
Num qtpair instances    136
Num distinct queries    118
Num discarded qtpair instances  29
matchScoreThreshold     0.8
numTruePos      49
numFalseNeg     32
numFalsePos     11
numTrueNeg      26
Precision       0.8166666666666667
Recall  0.6049382716049383
Baseline for all queries
Query score threshold   0.4
Num qtpair instances    7168
Num distinct queries    4528
Num discarded qtpair instances  0
matchScoreThreshold     0.8
numTruePos      115
numFalseNeg     2589
numFalsePos     28
numTrueNeg      1796
Precision       0.8041958041958042
Recall  0.04252958579881657

(D:\Python) D:\Datashare\ParsedPipelinePaperExperiments\QTMatchingExperiments>py
thon ComputePrecRecallAtQueryLevel.py
Proposed approach for DM queries
Query score threshold   0.4
Num qtpair instances    135
Num distinct queries    117
Num discarded qtpair instances  27
matchScoreThreshold     0.9
numTruePos      44
numFalseNeg     36
numFalsePos     14
numTrueNeg      23
Precision       0.7586206896551724
Recall  0.55
Baseline + Entity Type Match for DM queries
Query score threshold   0.4
Num qtpair instances    135
Num distinct queries    117
Num discarded qtpair instances  27
matchScoreThreshold     0.9
numTruePos      46
numFalseNeg     35
numFalsePos     7
numTrueNeg      29
Precision       0.8679245283018868
Recall  0.5679012345679012
Baseline for DM queries
Query score threshold   0.4
Num qtpair instances    136
Num distinct queries    118
Num discarded qtpair instances  29
matchScoreThreshold     0.9
numTruePos      42
numFalseNeg     39
numFalsePos     8
numTrueNeg      29
Precision       0.84
Recall  0.5185185185185185
Baseline for all queries
Query score threshold   0.4
Num qtpair instances    7168
Num distinct queries    4528
Num discarded qtpair instances  0
matchScoreThreshold     0.9
numTruePos      11
numFalseNeg     2693
numFalsePos     0
numTrueNeg      1824
Precision       1.0
Recall  0.0040680473372781065
